Measurement of the ttbar production cross section in the tau+jets channel using the ATLAS detector

A measurement of the top quark pair production cross section in the final state with a hadronically decaying tau lepton and jets is presented. The analysis is based on proton-proton collision data recorded by the ATLAS experiment at the LHC, with a centre-of-mass energy of 7 TeV. The data sample corresponds to an integrated luminosity of 1.67 inverse femtobarns. The cross section is measured to be 194 +/- 18 (stat.) +/- 46 (syst.) pb and is in agreement with other measurements and with the Standard Model prediction.

==> Metadata.txt <==
Title: Measurement of the ttbar production cross section in the tau+jets channel using the ATLAS detector

Abstract: A measurement of the top quark pair production cross section in the final state with a hadronically decaying tau lepton and jets is presented. The analysis is based on proton-proton collision data recorded by the ATLAS experiment at the LHC, with a centre-of-mass energy of 7 TeV. The data sample corresponds to an integrated luminosity of 1.67 inverse femtobarns. The cross section is measured to be 194 +/- 18 (stat.) +/- 46 (syst.) pb and is in agreement with other measurements and with the Standard Model prediction.

Comments: 7 pages plus author list (21 pages total), 2 figures, 2 tables, submitted to EPJC, All figures including auxiliary figures are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/TOPQ-2012-04/

CERN-PH-EP-2012-328

